Fast Stencil Computations using Fast Fourier Transforms

Stencil computations are widely used to simulate the change of state of physical systems across a multidimensional grid over multiple timesteps. The state-of-the-art techniques in this area fall into three groups: cache-aware tiled looping algorithms, cache-oblivious divide-and-conquer trapezoidal algorithms, and Krylov subspace methods. In this paper, we present two efficient parallel algorithms for performing linear stencil computations. Current direct solvers in this domain are computationally inefficient, and Krylov methods require manual labor and mathematical training. We solve these problems for linear stencils by using DFT preconditioning on a Krylov method to achieve a direct solver which is both fast and general. Indeed, while all currently available algorithms for solving general linear stencils perform $\Theta(NT)$ work, where $N$ is the size of the spatial grid and $T$ is the number of timesteps, our algorithms perform $o(NT)$ work. To the best of our knowledge, we give the first algorithms that use fast Fourier transforms to compute final grid data by evolving the initial data for many timesteps at once. Our algorithms handle both periodic and aperiodic boundary conditions, and achieve polynomially better performance bounds (i.e., computational complexity and parallel runtime) than all other existing solutions. Initial experimental results show that implementations of our algorithms that evolve grids of roughly $10^7$ cells for around $10^5$ timesteps run orders of magnitude faster than state-of-the-art implementations for periodic stencil problems, and 1.3$\times$ to 8.5$\times$ faster for aperiodic stencil problems.

==> experimentalresults.txt <==
Run the SAGE code at https://sagecell.sagemath.org/

#################################################################
Problem: runtime-p-heat1d

plutodiamond = [(1000, 0.132583), (10000, 0.851624), (100000, 7.981957), (1000000, 78.962325), (10000000, 789.321149)]
mklpar16 = [(1000, 0.04), (10000, 0.045), (100000, 0.045), (1000000, 0.046), (10000000, 0.048), (100000000,0.049), (1000000000, 0.05)]

p = line(plutodiamond, marker="D", markersize=9, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat1d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Heat1D (N=1.6M)')
p = p + line(mklpar16, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat1d")

p.set_axes_range(xmin=850, xmax=1200000000, ymin=10^-1.45, ymax=1100)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-p-heat1d.pdf")

#################################################################
Problem: runtime-p-heat2d

plutodiamond = [(10, 0.182349), (100, 1.172608), (1000, 11.460477), (10000, 137.673895), (100000, 1436.876081)]
fftpar32 = [(10, 0.565), (100, 0.592), (1000, 0.651), (10000, 0.657), (100000, 0.7), (1000000, 0.733), (10000000, 0.771), (100000000, 0.843), (1000000000, 0.874)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat2d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Heat2D (N=8Kx8K)')
p = p + line(fftpar32, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat2d")

p.set_axes_range(xmin=7, xmax=1200000000, ymin=0.15, ymax=2500)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-p-heat2d.pdf")

#################################################################
Problem: runtime-p-heat3d

plutodiamond = [(10, 0.476), (100, 4.258), (1000, 41.838), (10000, 433.333), (100000, 4920.476)]
fftserial = [(10, 3.273), (100, 3.522), (1000, 3.95), (10000, 4.126), (100000, 4.403), (1000000, 4.725), (10000000, 5.033), (100000000, 5.571), (1000000000, 5.856)]
fft32 = [(10, 0.234), (100, 0.237), (1000, 0.27), (10000, 0.28), (100000, 0.297), (1000000, 0.305), (10000000, 0.325), (100000000, 0.366), (1000000000, 0.369)]

p = line(plutodiamond, marker="D", markersize=9, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat3d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Heat3D (N=300x300x300)')
p = p + line(fft32, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat3d")

p.set_axes_range(xmin=6, xmax=1300000000, ymin=0.2, ymax=6000)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-p-heat3d.pdf")

#################################################################
Problem: runtime-p-Seidel2d

plutodiamond = [(10, 0.10153), (100, 0.50233), (1000, 4.74097), (10000, 49.05467), (100000, 499.82859)]
fftpar64 = [(10, 0.392), (100, 0.405), (1000, 0.44), (10000, 0.469), (100000, 0.506), (1000000, 0.557), (10000000, 0.564), (100000000, 0.598), (1000000000, 0.6)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-seidel2d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Seidel2D (N=8Kx8K)')
p = p + line(fftpar64 , marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-seidel2d")

p.set_axes_range(xmin=6, xmax=1300000000, ymin=10^-1.1, ymax=10^2.8)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-p-seidel2d.pdf")

#################################################################
Problem: runtime-p-Jacobi25pt2d

plutostandard = [(10, ), (100, ), (1000, ), (10000, ), (100000, )]
plutodiamond = [(10, ), (100, ), (1000, ), (10000, ), (100000, )]
fftserial = [(10, ), (100, ), (1000, ), (10000, ), (100000, ), (1000000, ), (10000000, ), (100000000, ), (1000000000, )]
fftpar32 = [(10, ), (100, ), (1000, ), (10000, ), (100000, ), (1000000, ), (10000000, ), (100000000, ), (1000000000, )]

p = line(plutostandard, marker="s", markersize=8, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-standard", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"))
p = p + line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-diamond")
p = p + line(fftserial, marker="^", markersize=8, markerfacecolor="green", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-serial")
p = p + line(fftpar32, marker="^", markersize=11, markerfacecolor="black", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-par32")

p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show(title="plot-time-p-jacobi2d (N=8Kx8K)")
p.save("runtime-p-Jacobi2d.pdf")

#################################################################
Problem: runtime-np-head1d-rec
plutostandard = [(1000, 0.348), (10000, 2.666), (100000, 24.267), (1000000,240.451)]
fft_16 = [(1000, 0.326), (10000, 0.54), (100000, 1.018), (1000000, 5.845), (10000000, 54.224)]

p = line(plutostandard, marker="s", markersize=9, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-head1d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Runtime Heat1D (N=1.6M)")
p = p + line(fft_16, marker="^", markersize=11, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-head1d")

p.set_axes_range(xmin=900, xmax=11100000, ymin=0.3, ymax=250)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-a-heat1d-fixn.pdf")

----------------------
plutostandard = [(1000, 0.068), (10000, 0.116), (100000, 1.587), (1000000,140.610)]
fft_16 = [(1000, 0.046), (10000, 0.266), (100000, 0.739), (1000000, 5.626), (10000000, 56.983)]

p = line(plutostandard, marker="s", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat1d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Runtime Heat1D (N grid, T=N)")
p = p + line(fft_16, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat1d")

p.set_axes_range(xmin=900, xmax=11100000, ymin=0.03, ymax=150)
p.set_legend_options(font_size=15)
p.axes_labels(["$N$", "time"])
p.show()
p.save("plot-time-a-heat1d-fixnt.pdf")

#################################################################
Problem: runtime-np-heat2d-rec

plutodiamond = [(10, 1.2571), (100, 2.26424), (1000, 3.60533), (10000, 33.67181), (100000, 332.84044)]
fft_68 = [(10, 0.12), (100, 0.445), (1000, 2.384), (10000, 15.06), (100000, 143.252)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat2d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Heat2D (N=8Kx8K)')
p = p + line(fft_68, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat2d")

p.set_axes_range(xmin=9, xmax=110000, ymin=0.1, ymax=360)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-a-heat2d-fixn.pdf")

--------------------
plutodiamond = [(1000, 0.13598), (2000, 0.58787), (3000, 1.83899), (4000, 3.90164), (5000, 7.27928), (6000, 12.9714), (7000, 20.50613), (8000, 30.29631), (9000, 42.08387), (10000, 53.42757), (11000, 74.9942), (12000, 89.62069), (13000, 113.8431), (14000, 142.15445), (15000, 175.21667), (16000, 210.18797)]
fft_68 = [(1000, 0.106), (2000, 0.679), (3000, 1.88), (4000, 3.113), (5000, 4.641), (6000, 6.782), (7000, 9.448), (8000, 12.218), (9000, 21.538), (10000, 25.718), (11000, 32.287), (12000, 37.89), (13000, 44.843), (14000, 52.374), (15000, 80.302), (16000, 92.78)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat2d", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r'Runtime Heat2D ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$) ')
p = p + line(fft_68, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat2d")

p.set_axes_range(xmin=1000, xmax=16000, ymin=0, ymax=215)
p.set_legend_options(font_size=15)
p.axes_labels([r"$\sqrt{N}$", "time"])
p.show()
p.save("plot-time-a-heat2d-fixnt.pdf")



plutostandard = [(512, 0.11747), (1024, 0.89406), (2048, 3.9281), (4096, 18.89703), (8192, 207.57941), (16384, 1129.80621)]
plutodiamond = [(512, 0.19263), (1024, 0.41001), (2048, 2.26234), (4096, 11.96294), (8192, 153.0895), (16384, 801.23154)]
fft_1=  [(512, 0.242), (1024, 1.683), (2048, 13.032), (4096, 69.248), (8192, 380.124)]
fft_68 = [(512, 0.044), (1024, 0.067), (2048, 0.642), (4096, 2.021), (8192, 2.021), (16384, 63.933)]

p = line(plutostandard, marker="s", markersize=8, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-standard-68"), scale="loglog", base=2, fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"))
p = p + line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-diamond-68")
p = p + line(fft_1, marker="^", markersize=8, markerfacecolor="green", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-serial")
p = p + line(fft_68, marker="^", markersize=11, markerfacecolor="yellow", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-par68")

p.set_axes_range(xmin=2^9.8, xmax=2^13.5, ymin=2^-4.3)
p.set_legend_options(font_size=15)
p.axes_labels(["$N=T$", "time"])
p.show(title="Runtime-Aperiodic-Heat2D")
p.save("runtime-np-heat2d-rec.pdf")

#################################################################
Problem: runtime-np-Seidel2d

plutodiamond = [(10, 1.64273), (100, 2.80454), (1000,  3.7662), (10000, 35.45247), (100000, 345.46886)]
fft_68 = [(10, 0.119), (100, 0.440), (1000, 2.423), (10000, 15.129), (100000, 145.418)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-seidel2d", scale="loglog", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Seidel2D (N=8Kx8K)')
p = p + line(fft_68, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-seidel2d")

p.set_axes_range(xmin=9, xmax=110000, ymin=0.1, ymax=400)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-a-seidel2d-fixn.pdf")
--------------------
plutodiamond = [(1000, 0.15518), (2000, 0.72281), (3000, 1.99714), (4000, 4.17044), (5000, 7.72646), (6000, 12.98419), (7000, 20.33572), (8000, 29.20032), (9000, 41.51377), (10000, 57.5007), (11000, 79.34806), (12000, 97.12777), (13000, 125.1038), (14000, 153.84696), (15000, 190.97454), (16000, 228.12902)]
fft_68 = [(1000, 0.104), (2000, 0.707), (3000, 1.977), (4000, 3.163), (5000, 4.834), (6000, 6.959), (7000, 9.655), (8000, 12.519), (9000, 21.699), (10000, 26.656), (11000, 32.598), (12000, 38.259), (13000, 45.54), (14000, 53.641), (15000, 79.322), (16000, 91.59)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-seidel2d", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r'Runtime Seidel2D ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$)')
p = p + line(fft_68, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-seidel2d")

p.set_axes_range(xmin=1000, xmax=16000, ymin=0.09, ymax=230)
p.set_legend_options(font_size=15)
p.axes_labels([r"$\sqrt{N}$", "time"])
p.show()
p.save("plot-time-a-seidel2d-fixnt.pdf")


plutostandard = [(512, 0.26075), (1024, 0.88238), (2048, 5.97062), (4096, 31.93278), (8192, 245.96226), (16384, 1591.37777)]
plutodiamond = [(512, 0.08392), (1024, 0.15689), (2048,  1.00933), (4096, 10.53424), (8192, 127.85982), (16384, 271.13084)]
fft_1 = [(512, 0.291), (1024, 1.933), (2048, 14.517), (4096, 75.169), (16384, 415.69)]
fft_68 = [(512, 0.039), (1024, 0.075), (2048, 0.653), (4096, 2.126), (8192, 12.152), (16384, 65.588)]

p = line(plutostandard, marker="s", markersize=8, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-standard-68", scale="loglog", base=2, fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"))
p = p + line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-diamond-68")
p = p + line(fft_1, marker="^", markersize=8, markerfacecolor="green", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-1")
p = p + line(fft_68, marker="^", markersize=11, markerfacecolor="yellow", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-68")

p.set_axes_range(xmin=2^9.8, xmax=2^13.5, ymin=2^-4.1, ymax=2^10.5)
p.set_legend_options(font_size=15)
p.axes_labels(["$N=T$", "time"])
p.show(title="Runtime-Aperiodic-Heat2D")
p.save("runtime-np-Seidel2d.pdf")

#################################################################
Problem: runtime-np-Jacobi25pt2d

plutodiamond = [(10, 2.65383), (100, 2.65862), (1000, 6.06907), (10000, 56.10973), (100000, 567.24305) ]
fft_68 = [(10, 0.164), (100, 0.895), (1000, 3.872), (10000, 25.567), (100000, 249.04)]

p =line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-jacobi2d", scale="loglog",  fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title='Runtime Jacobi2D (N=8Kx8K)')
p = p + line(fft_68, marker="^", markersize=11, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-jacobi2d")

p.set_axes_range(xmin=9, xmax=110000, ymin=0.15, ymax=620)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "time"])
p.show()
p.save("plot-time-a-jacobi2d-fixn.pdf")
--------------------
plutodiamond = [(1000, 0.19815), (2000, 1.10558), (3000, 3.09928), (4000, 6.74523), (5000, 12.7962), (6000, 21.64612), (7000, 33.73551), (8000, 46.86242), (9000, 66.96491), (10000, 94.53621), (11000, 126.837), (12000, 161.85954), (13000, 206.31941), (14000, 255.58732), (15000, 306.36604), (16000, 371.55603)]
fft_68 = [(1000, 0.17), (2000, 1.024), (3000, 2.84), (4000, 4.465), (5000, 8.138), (6000, 11.642), (7000, 16.273), (8000, 21.214), (9000, 34.257), (10000, 40.93), (11000, 51.037), (12000, 67.238), (13000, 72.176), (14000, 86.136), (15000, 136.291), (16000, 151.313)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-jacobi2d", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r'Runtime Jacobi2D ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$)')
p = p + line(fft_68, marker="^", markersize=11, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-jacobi2d")

p.set_axes_range(xmin=1000, xmax=16000, ymin=0.15, ymax=372)
p.set_legend_options(font_size=15)
p.axes_labels([r"$\sqrt{N}$", "time"])
p.show()
p.save("plot-time-a-jacobi2d-fixnt.pdf")
plutostandard = [(512, 0.12147), (1024, 0.33769), (2048, 2.21516), (4096, 19.98332), (8192, 514.3645)]
plutodiamond = [(512, 0.09826), (1024, 0.20461), (2048, 1.48925), (4096, 15.85817), (8192, 320.44372) ]
fft_1 = [(512, 0.6811), (1024, 5.87), (2048, 46.393), (4096, 344.928)]
fft_68 = [(512, 0.047), (1024, 0.124), (2048, 0.978), (4096, 8.151), (8192, 22.25), (16384, 124.987)]

p = line(plutostandard, marker="s", markersize=8, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-standard-68", scale="loglog",  base=2, fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"))
p = p + line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-diamond-68")
p = p + line(fft_1, marker="^", markersize=8, markerfacecolor="green", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-serial")
p = p + line(fft_68, marker="^", markersize=11, markerfacecolor="yellow", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-par68")

p.set_axes_range(xmin=900, xmax=2^13.5, ymin=2^-4)
p.set_legend_options(font_size=15)
p.axes_labels(["$N=T$", "time"])
p.show(title="Runtime-Aperiodic-Jacobi2D")
p.save("runtime-np-Jacobi2d.pdf")

#################################################################
Problem: runtime-np-heat1d-iter

plutostandard = [(10, 0.2341), (100, 0.33015), (1000, 0.33779), (10000, 2.67386), (100000, 24.19769), (1000000, 241.99096)]
fft_32 = [(10, 0.04), (100, 0.055), (1000, 0.061), (10000, 0.142), (100000, 0.851), (1000000, 8.104)]

p = line(plutostandard, marker="s", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat1d", scale="loglog",  base=2, fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Runtime Heat1D Iter (N grid, T=N)")
p = p + line(fft_32, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat1d")

p.set_axes_range(xmin=2^3.7, xmax=2^19.7, ymin=2^-4, ymax=2^8)
p.set_legend_options(font_size=15)
p.axes_labels(["$N$", "time"])
p.show()
p.save("plot-time-a-heat1d-iter-fixnt.pdf")

#################################################################
Problem: speedup-p
heat1d16 = [(1000, 3.683), (10000, 21.291), (100000, 199.549), (1000000, 1754.718), (10000000, 17540.470)]
heat2d32 = [(1000, 0.323), (10000, 1.981), (100000, 17.604), (1000000, 209.549), (10000000, 2052.680)]
heat3d32 = [(10, 2.034188034), (100, 17.96624473), (1000, 154.9555556), (10000, 1547.617857), (100000, 16567.25926)]
seidelpar68 =  [(10, 0.269), (100, 1.243), (1000, 10.924), (10000, 107.576), (100000, 1032.704)]

p = line(heat1d16 , marker="$.$", markersize=8, markeredgewidth=2,markerfacecolor="red", markeredgecolor="red", linestyle="solid", color="red", legend_label="  fft-heat1d", scale="loglog", fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title="Speedup")
p = p + line(heat2d32 , marker="$-$", markersize=11, markeredgewidth=2, markerfacecolor="blue", markeredgecolor="blue", linestyle="dashed", color="blue", legend_label="  fft-heat2d")
p = p + line(heat3d32 , marker="$+$", markersize=8, markeredgewidth=2, markerfacecolor="green", markeredgecolor="green", linestyle="dotted", color="green", legend_label="  fft-heat3d")
p = p + line(seidelpar68 , marker="$|$", markersize=11, markeredgewidth=2, markerfacecolor="purple", markeredgecolor="purple", linestyle="-.", color="purple", legend_label="  fft-seidel2d")

p.set_axes_range(xmin=7, xmax=10^7.2, ymin=0.2, ymax=20000)
p.set_legend_options(font_size=15)
p.axes_labels(["$T$", "speedup"])
p.show()
p.save("plot-speedup-p.pdf")


#################################################################
Problem: speedup-np
heat2d68 = [(1000, 1.283), (2000, 0.866), (3000, 0.978), (4000, 1.253), (5000, 1.568), (6000, 1.913), (7000, 2.170), (8000, 2.480), (9000, 1.954), (10000, 2.077), (11000, 2.323), (12000, 2.365), (13000, 2.539), (14000, 2.714), (15000, 2.182), (16000, 2.265)]
seidelpar68 =  [(1000, 1.492), (2000, 1.022), (3000, 1.010), (4000, 1.319), (5000, 1.598), (6000, 1.866), (7000, 2.106), (8000, 2.332), (9000, 1.913), (10000, 2.157), (11000, 2.434), (12000, 2.539), (13000, 2.747), (14000, 2.868), (15000, 2.408), (16000, 2.491)]
jacobi25ptpar68 = [(1000, 1.166), (2000, 1.080), (3000, 1.091), (4000, 1.511), (5000, 1.572), (6000, 1.859), (7000, 2.073), (8000, 2.209), (9000, 1.955), (10000, 2.310), (11000, 2.485), (12000, 2.407), (13000, 2.859), (14000, 2.967), (15000, 2.248), (16000, 2.456)]

p = line(heat2d68, marker="$-$", markersize=8, markeredgewidth=2 , markerfacecolor="blue", markeredgecolor="blue", linestyle="dashed", color="blue", legend_label="  fft-heat2d", fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Speedup ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$)")
p = p + line(seidelpar68 , marker="$|$", markersize=11, markeredgewidth=2 , markerfacecolor="purple", markeredgecolor="purple", linestyle="-.", color="purple", legend_label="  fft-seidel2d")
p = p + line(jacobi25ptpar68  , marker="1", markersize=11, markeredgewidth=2 , markerfacecolor="darkorange", markeredgecolor="darkorange", linestyle="dotted", color="darkorange", legend_label="  fft-jacobi2d")

p.set_axes_range(xmin=1000, xmax=16000, ymin=0.8, ymax=3)
p.set_legend_options(font_size=14)
p.axes_labels([r"$\sqrt{N}$", "speedup"])
p.show()
p.save("plot-speedup-a-fixnt.pdf")

heat1d16 = [(16384, 1.879), (32768, 1.623), (65536, 2.522), (131072, 4.703), (262144, 8.715), (524288, 16.500), (1048576, 33.232), (2097152, 66.270), (4194304, 131.748)]
heat2d68 = [(512, 4.378), (1024, 6.120), (2048, 3.524), (4096, 5.919), (8192, 12.694), (16384, 12.532)]
seidelpar68 =  [(512, 2.152), (1024, 2.092), (2048, 1.546), (4096, 4.955), (8192, 10.522), (16384, 4.134)]
jacobi25ptpar68 = [(512, 2.091), (1024, 1.650), (2048, 1.523), (4096, 1.946), (8192, 14.402), (16384, 4.245)]

p = line(heat1d16 , base=2, marker="s", markersize=8, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat1d-16", scale="loglog", fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"))
p = p + line(heat2d68, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat2d-68")
p = p + line(seidelpar68 , marker="o", markersize=8, markerfacecolor="yellow", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-seidel2d-68")
p = p + line(jacobi25ptpar68  , marker="^", markersize=8, markerfacecolor="green", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-jacobi2d-68")

p.set_axes_range(xmin=2^9.7, xmax=2^21.6, ymin=2^1.6, ymax=2^6.6)
p.set_legend_options(font_size=15)
p.axes_labels(["$N=T$", "speedup"])
p.show(title="Speedup-Aperiodic")
p.save("speedup-np.pdf")

#################################################################
Problem: scaling-periodic
fft1d = [(1, 0.314), (2, 0.169), (4, 0.098), (8, 0.058), (16, 0.05), (32, 0.061), (64, 0.093)]
fft2d = [(1, 15.023), (2, 7.715), (4, 3.885), (8, 1.984), (16, 1.06), (32, 0.874), (64, 0.884)]
fft3d = [(1, 5.856), (2, 2.974), (4, 1.513), (8, 0.777), (16, 0.43), (32, 0.369), (64, 0.399)]
seidel2d = [(1, 15.068), (2, 9.649), (4, 4.803), (8, 2.444), (16, 1.299), (32, 0.746), (64, 0.6)]
p = line(fft1d, marker="$.$", markersize=8, markeredgewidth=2 , markerfacecolor="red", markeredgecolor="red", linestyle="solid", color="red", legend_label="  fft-heat1d", scale="loglog", base=2, fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title="Scaling")
p = p + line(fft2d, marker="$-$", markersize=11, markeredgewidth=2 , markerfacecolor="blue", markeredgecolor="blue", linestyle="dashed", color="blue", legend_label="  fft-heat2d")
p = p + line(fft3d, marker="$+$", markersize=8, markeredgewidth=2 , markerfacecolor="green", markeredgecolor="green", linestyle="dotted", color="green", legend_label="  fft-heat3d")
p = p + line(seidel2d, marker="$|$", markersize=11, markeredgewidth=2 , markerfacecolor="purple", markeredgecolor="purple", linestyle="-.", color="purple", legend_label="  fft-seidel2d")

p.set_legend_options(font_size=15)
p.axes_labels(["$p$", "time"])
p.set_axes_range(xmin=2^0.8, xmax=2^5.7, ymin=2^-3.4, ymax=2^3.5)
p.show()
p.save("plot-scaling-p.pdf")

#################################################################
Problem: scaling-aperiodic
----- 1d -----
heat1d = [(1, 12.161), (2, 9.353), (4, 7.209), (8, 5.875), (16, 5.825), (32,6.392), (64,7.767)]

p = line(heat1d, marker="$.$", markersize=8, markeredgewidth=2 , markerfacecolor="red", markeredgecolor="red", linestyle="solid", color="red", legend_label="  fft-heat1d", base=2, scale="loglog", fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Scaling (N grid, T=N=1M)")

p.set_legend_options(font_size=15)
p.axes_labels(["$p$", "time"])
p.set_axes_range(xmin=2^0.9, xmax=2^5.6, ymin=2^3, ymax=2^3.4)
p.show()
p.save("plot-scaling-a-1d.pdf")
----- 2d -----
heat2d = [(1, 331.988), (2, 226.139), (4, 114.299), (8, 59.349), (16,32.077), (32,18.175), (64,12.551)]
seidel = [(1, 355.637), (2, 228.987), (4, 114.165), (8, 59.269), (16, 32.179), (32, 18.295), (64, 12.688)]
jacobi25pt = [(1, 676.859), (2, 398.292), (4, 199.239), (8, 102.286), (16, 56.158), (32, 32.468), (64, 21.688)]

p = line(heat2d, marker="$-$", markersize=11, markeredgewidth=2 , markerfacecolor="blue", markeredgecolor="blue", linestyle="dashed", color="blue", legend_label="  fft-heat2d", base=2, scale="loglog", fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Scaling ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$=$2^{12}$)")
p = p + line(seidel, marker="$|$", markersize=11, markeredgewidth=2 , markerfacecolor="purple", markeredgecolor="purple", linestyle="-.", color="purple", legend_label="  fft-seidel2d")
p = p + line(jacobi25pt, marker="1", markersize=11, markeredgewidth=2 , markerfacecolor="darkorange", markeredgecolor="darkorange", linestyle="dotted", color="darkorange", legend_label="  fft-jacobi2d")

p.set_legend_options(font_size=15)
p.axes_labels(["$p$", "time"])
p.set_axes_range(xmin=2^0.9, xmax=2^5.6, ymin=2^4.5, ymax=2^9)
p.show()
p.save("plot-scaling-a.pdf")

heat1d = [(1, 20.719), (2, 15.712), (4, 11.385), (8, 10.226), (16,10.066), (32, 11.598), (64, 14.865)]
heat2d = [(1,69.248), (2, 47.856), (4, 23.322), (8, 12.052), (16, 6.456), (32, 3.813), (64, 2.238)]
seidel = [(1, 75.169), (2, 45.644), (4, 22.452), (8, 11.768), (16, 6.391), (32, 3.809), (64, 2.317)]
jacobi25pt = [(1, 344.928), (2, 202.312), (4, 99.223), (8, 49.851), (16, 25.515), (32, 13.284), (64, 8.593)]

p = line(heat1d , marker="s", markersize=8, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat1d", scale="loglog", base=2, fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"))
p = p + line(heat2d, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat2d")
p = p + line(seidel, marker="^", markersize=8, markerfacecolor="green", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-seidel2d")
p = p + line(jacobi25pt, marker="o", markersize=8, markerfacecolor="yellow", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-jacobi2d")


p.set_legend_options(font_size=15)
p.axes_labels(["$p$", "time"])
p.set_axes_range(xmin=2^0.9, xmax=2^5.5, ymin=2^2, ymax=2^8)
p.show(title="Scaling-Aperiodic")
p.save("scaling-aperiodic.pdf")

2000-14000
Problem: runtime-np-heat2d-rec
plutodiamond = [(2000, 0.58787), (3000, 1.83899), (4000, 3.90164), (5000, 7.27928), (6000, 12.9714), (7000, 20.50613), (8000, 30.29631), (9000, 42.08387), (10000, 53.42757), (11000, 74.9942), (12000, 89.62069), (13000, 113.8431), (14000, 142.15445)]
fft_68 = [(2000, 0.679), (3000, 1.88), (4000, 3.113), (5000, 4.641), (6000, 6.782), (7000, 9.448), (8000, 12.218), (9000, 21.538), (10000, 25.718), (11000, 32.287), (12000, 37.89), (13000, 44.843), (14000, 52.374)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-heat2d", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r'Runtime Heat2D ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$) ')
p = p + line(fft_68, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-heat2d")

p.set_axes_range(xmin=2000, xmax=14000, ymin=0, ymax=145)
p.set_legend_options(font_size=15)
p.axes_labels([r"$\sqrt{N}$", "time"])
p.show()
p.save("plot-time-a-heat2d-fixnt.pdf")
Problem: runtime-np-Seidel2d

plutodiamond = [(2000, 0.72281), (3000, 1.99714), (4000, 4.17044), (5000, 7.72646), (6000, 12.98419), (7000, 20.33572), (8000, 29.20032), (9000, 41.51377), (10000, 57.5007), (11000, 79.34806), (12000, 97.12777), (13000, 125.1038), (14000, 153.84696)]
fft_68 = [(2000, 0.707), (3000, 1.977), (4000, 3.163), (5000, 4.834), (6000, 6.959), (7000, 9.655), (8000, 12.519), (9000, 21.699), (10000, 26.656), (11000, 32.598), (12000, 38.259), (13000, 45.54), (14000, 53.641)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-seidel2d", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r'Runtime Seidel2D ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$)')
p = p + line(fft_68, marker="^", markersize=9, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-seidel2d")

p.set_axes_range(xmin=2000, xmax=14000, ymin=0.09, ymax=155)
p.set_legend_options(font_size=15)
p.axes_labels([r"$\sqrt{N}$", "time"])
p.show()
p.save("plot-time-a-seidel2d-fixnt.pdf")

Problem: runtime-np-Jacobi25pt2d
plutodiamond = [(2000, 1.10558), (3000, 3.09928), (4000, 6.74523), (5000, 12.7962), (6000, 21.64612), (7000, 33.73551), (8000, 46.86242), (9000, 66.96491), (10000, 94.53621), (11000, 126.837), (12000, 161.85954), (13000, 206.31941), (14000, 255.58732)]
fft_68 = [(2000, 1.024), (3000, 2.84), (4000, 4.465), (5000, 8.138), (6000, 11.642), (7000, 16.273), (8000, 21.214), (9000, 34.257), (10000, 40.93), (11000, 51.037), (12000, 67.238), (13000, 72.176), (14000, 86.136)]

p = line(plutodiamond, marker="D", markersize=8, markerfacecolor="red", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  pluto-jacobi2d", fontsize=13, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r'Runtime Jacobi2D ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$)')
p = p + line(fft_68, marker="^", markersize=11, markerfacecolor="blue", markeredgecolor="grey", linestyle="dotted", color="gray", legend_label="  fft-jacobi2d")

p.set_axes_range(xmin=2000, xmax=14000, ymin=0.15, ymax=257)
p.set_legend_options(font_size=15)
p.axes_labels([r"$\sqrt{N}$", "time"])
p.show()
p.save("plot-time-a-jacobi2d-fixnt.pdf")

Problem: speedup-np
heat2d68 = [(2000, 0.866), (3000, 0.978), (4000, 1.253), (5000, 1.568), (6000, 1.913), (7000, 2.170), (8000, 2.480), (9000, 1.954), (10000, 2.077), (11000, 2.323), (12000, 2.365), (13000, 2.539), (14000, 2.714)]
seidelpar68 =  [(2000, 1.022), (3000, 1.010), (4000, 1.319), (5000, 1.598), (6000, 1.866), (7000, 2.106), (8000, 2.332), (9000, 1.913), (10000, 2.157), (11000, 2.434), (12000, 2.539), (13000, 2.747), (14000, 2.868)]
jacobi25ptpar68 = [(2000, 1.080), (3000, 1.091), (4000, 1.511), (5000, 1.572), (6000, 1.859), (7000, 2.073), (8000, 2.209), (9000, 1.955), (10000, 2.310), (11000, 2.485), (12000, 2.407), (13000, 2.859), (14000, 2.967)]

p = line(heat2d68, marker="$-$", markersize=8, markeredgewidth=2 , markerfacecolor="blue", markeredgecolor="blue", linestyle="dashed", color="blue", legend_label="  fft-heat2d", fontsize=15, axes_labels_size=1.5, gridlines=True, gridlinesstyle = dict(color = "lightgray", linestyle = "dotted"), title=r"Speedup ($\sqrt{N}$x$\sqrt{N}$ grid, T=$\sqrt{N}$)")
p = p + line(seidelpar68 , marker="$|$", markersize=11, markeredgewidth=2 , markerfacecolor="purple", markeredgecolor="purple", linestyle="-.", color="purple", legend_label="  fft-seidel2d")
p = p + line(jacobi25ptpar68  , marker="1", markersize=11, markeredgewidth=2 , markerfacecolor="darkorange", markeredgecolor="darkorange", linestyle="dotted", color="darkorange", legend_label="  fft-jacobi2d")

p.set_axes_range(xmin=2000, xmax=14000, ymin=0.8, ymax=3)
p.set_legend_options(font_size=14)
p.axes_labels([r"$\sqrt{N}$", "speedup"])
p.show()
p.save("plot-speedup-a-fixnt.pdf")

